pANO-F12: An atomic natural orbital-inspired route to more compact basis sets for F12 explicitly correlated methods

Explicitly correlated methods such as MP2-F12 and CCSD(F12*) exhibit much faster basis set convergence (asymptotically $\propto L^{-7}$, with L the highest angular momentum) than orbital-only approaches. Yet it has been pointed out that cc-pVnZ-F12 basis sets themselves are substantially larger than the corresponding cc-pVnZ, and specifically that cc-pVDZ-F12 is the size of cc-pVTZ. One way to generate compact basis sets in an orbital-only context are Atomic Natural Orbital (ANO) basis sets [J. Alml\"of and P. R. Taylor, JCP 86, 4070 (1987)]. However, obtaining the required first-order reduced density matrix while properly accounting for the F12 geminal is problematic. In this work, we show that an energy minimization-based contraction process under linear independence constraints yields `pseudo-ANO' (pANO) basis sets that are functionally equivalent in quality. Subsequently, we apply this recipe to obtain pANO-F12 basis sets from the same elements, then validate them for several thermochemical benchmarks and for the hypersensitive out-of-plane vibrations of benzene. We show that, unlike cc-pVnZ-F12, pANO-F12 exhibits the familiar shell structure seen in cc-pVnZ and ANO basis sets, and that pANO-F12 offers a route to more compact F12 basis sets more amenable to medium-sized systems, especially in conjunction with localized pair natural orbital approaches. Overall, the pANO approach is most beneficial for the smaller double-and triple-zeta basis sets, offering either superior performance to cc-pVnZ-F12 at same cost, or similar performance at lower cost.

==> SI-files/aug-pANO-5Z-F12.txt <==
! Hydrogen aug-pANO-5Z-F12 [8s5p4d3f2g]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 4.10, -0.048885, 0, 0, 0, 0, 0, 1
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
c, 1.5, -0.217422, 1, 0, 0, 0
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
c, 1.4, -0.085176, 1, 0, 0
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
c, 1.3, 0.872719, 0, 1
g, H , 1.820400E+00, 5.131000E-01
c, 1.2, 0.059922, 1
!
! Boron aug-pANO-5Z-F12 [8s8p5d4f3g2h]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.16, 5.8300000E-06, 4.5320000E-05, 2.3838000E-04, 1.0057000E-03, 3.6449600E-03, 1.1736280E-02, 3.3807020E-02, 8.5565930E-02, 1.8260322E-01, 3.0583760E-01, 3.4080347E-01, 1.7535036E-01, 1.7218340E-02, -2.3197700E-03, 1.0174800E-03, -1.8483000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.1800000E-06, -9.1500000E-06, -4.8190000E-05, -2.0306000E-04, -7.3917000E-04, -2.3860300E-03, -6.9865400E-03, -1.8115940E-02, -4.1231290E-02, -7.7813530E-02, -1.2123181E-01, -1.0843020E-01, 1.1016510E-01, 4.1921850E-01, 4.7252922E-01, 1.4294499E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 5.11, 0.441875, 0, 0, 0, 0, 1, 0
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
c, 1.5, 0.153262, 1, 0, 0, 0
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
c, 1.4, 0.792498, 0, 0, 1
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
c, 1.3, 1, 0, -0.047188
h, B , 4.849000E-01, 2.407000E-01
c, 1.2, 1, 0.183521
!
! Carbon aug-pANO-5Z-F12 [8s8p5d4f3g2h]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.16, 5.6700000E-06, 4.4100000E-05, 2.3190000E-04, 9.7897000E-04, 3.5516300E-03, 1.1440610E-02, 3.2998550E-02, 8.4053470E-02, 1.8067613E-01, 3.0491140E-01, 3.4141570E-01, 1.7717867E-01, 1.8922270E-02, -1.7112100E-03, 1.0357800E-03, -1.5204000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2100000E-06, -9.3900000E-06, -4.9470000E-05, -2.0857000E-04, -7.6015000E-04, -2.4546900E-03, -7.2015300E-03, -1.8807420E-02, -4.3250010E-02, -8.2597330E-02, -1.2857592E-01, -1.0760284E-01, 1.2407734E-01, 4.2851768E-01, 4.6123320E-01, 1.3761657E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 5.11, 0, 0, 0, 0, 0, 1, 0.011102
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
c, 1.5, 0.365742, 1, 0, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
c, 1.4, 0.400512, 1, 0, 0
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
c, 1.3, 1, 0, -0.822656
h, C , 6.203000E-01, 3.007000E-01
c, 1.2, 1, 0.2982
!
! Nitrogen aug-pANO-5Z-F12 [8s8p5d4f3g2h]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.16, 5.5900000E-06, 4.3510000E-05, 2.2893000E-04, 9.6502000E-04, 3.5021900E-03, 1.1292120E-02, 3.2612830E-02, 8.3297270E-02, 1.7998566E-01, 3.0500351E-01, 3.4115932E-01, 1.7748269E-01, 1.9884090E-02, -1.2466300E-03, 1.0401100E-03, -1.2659000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2300000E-06, -9.5800000E-06, -5.0510000E-05, -2.1264000E-04, -7.7534000E-04, -2.5062400E-03, -7.3652900E-03, -1.9301670E-02, -4.4717380E-02, -8.6066470E-02, -1.3329627E-01, -1.0596548E-01, 1.3466734E-01, 4.3394007E-01, 4.5294902E-01, 1.3402164E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 5.11, 1, 0, 0, 0, 0, 0, 0.018857
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
c, 1.5, 0.31871, 1, 0, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
c, 1.4, 0.417422, 1, 0, 0
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
c, 1.3, -0.618164, 0, 1
h, N , 9.543000E-01, 4.524000E-01
c, 1.2, 1, 0.620078
!
! Oxygen aug-pANO-5Z-F12 [8s8p5d4f3g2h]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.16, 5.5500000E-06, 4.3110000E-05, 2.2667000E-04, 9.5637000E-04, 3.4732000E-03, 1.1197780E-02, 3.2387660E-02, 8.2859770E-02, 1.7958381E-01, 3.0522110E-01, 3.4089349E-01, 1.7742611E-01, 2.0491070E-02, -9.6807000E-04, 1.0571500E-03, -9.7210000E-05
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2600000E-06, -9.7700000E-06, -5.1480000E-05, -2.1696000E-04, -7.9162000E-04, -2.5590000E-03, -7.5331300E-03, -1.9788970E-02, -4.6062880E-02, -8.9195600E-02, -1.3754216E-01, -1.0511948E-01, 1.4477143E-01, 4.4146336E-01, 4.4468145E-01, 1.2824259E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 5.11, 0, 0, 1, 0, 0, 0, 0.000947
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
c, 1.5, 0.362401, 1, 0, 0, 0
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
c, 1.4, 0.153125, 0, 0, 1
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
c, 1.3, 0.482539, 1, 0
h, O , 2.194200E+00, 6.648000E-01
c, 1.2, 0.07125, 1
!
! Fluorine aug-pANO-5Z-F12 [8s8p5d4f3g2h]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.16, 5.5600000E-06, 4.3180000E-05, 2.2700000E-04, 9.5803000E-04, 3.4701500E-03, 1.1185260E-02, 3.2328800E-02, 8.2795450E-02, 1.7988024E-01, 3.0557831E-01, 3.4026839E-01, 1.7668240E-01, 2.0854750E-02, -7.5322000E-04, 1.0744400E-03, -7.9510000E-05
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2900000E-06, -9.9900000E-06, -5.2600000E-05, -2.2172000E-04, -8.0692000E-04, -2.6081700E-03, -7.6740200E-03, -2.0193530E-02, -4.7187520E-02, -9.1580090E-02, -1.4048558E-01, -1.0367094E-01, 1.5282048E-01, 4.4614578E-01, 4.3811811E-01, 1.2447048E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 5.11, 1, 0, 0, 0, 0, 0, -0.044372
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
c, 1.5, 0.403669, 1, 0, 0, 0
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
c, 1.4, 0.141602, 0, 0, 1
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
c, 1.3, 0.76248, 1, 0
h, F , 3.795500E+00, 7.816000E-01
c, 1.2, -0.044844, 1
!
! Aluminium aug-pANO-5Z-F12 [9s9p6d4f3g2h]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 17.22, 1, 0, 0, 0, 0, 0.029707
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 9.15, 1, 0, 0, 0, 0, 0, 0.131621
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
c, 1.6, 0.126991, 0, 1, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
c, 1.4, 0.01313, 0, 0, 1
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
c, 1.3, 1, 0, -0.162178
h, AL , 3.337000E-01, 1.677240E-01
c, 1.2, 0.106377, 1
!
! Silicon aug-pANO-5Z-F12 [9s9p6d4f3g2h]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 17.22, 1, 0, 0, 0, 0, 0.011797
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 9.15, 1, 0, 0, 0, 0, 0, -0.02375
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
c, 1.6, 1, -0.193105, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
c, 1.4, 0.000371, 0, 0, 1
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
c, 1.3, 1, 0, -0.564375
h, SI , 4.509420E-01, 2.199290E-01
c, 1.2, 1, 0.473438
!
! Phosphorus aug-pANO-5Z-F12 [9s9p6d4f3g2h]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 17.22, -0.132573, 0, 0, 0, 1, 0
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 9.15, 0, 0, 0, 0, 0, 1, -0.034922
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
c, 1.6, 1, 0, 0.953276, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
c, 1.4, 0.018276, 0, 0, 1
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
c, 1.3, 1, 0, -0.599961
h, P , 5.098770E-01, 2.449950E-01
c, 1.2, 1, 0.278672
!
! Sulfur aug-pANO-5Z-F12 [9s9p6d4f3g2h]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 17.22, 0.103994, 0, 0, 0, 0, 1
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 9.15, 1, 0, 0, 0, 0, 0, 0.00547
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
c, 1.6, 0.487461, 1, 0, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
c, 1.4, 0.139331, 1, 0, 0
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
c, 1.3, -0.635, 0, 1
h, S , 6.284660E-01, 2.956590E-01
c, 1.2, 1, 0.443799
!
! Chlorine aug-pANO-5Z-F12 [9s9p6d4f3g2h]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 17.22, -0.69825, 0, 0, 0, 0, 1
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 9.15, 1, 0, 0, 0, 0, 0, -0.003745
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
c, 1.6, -0.094805, 0, 1, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
c, 1.4, 0.16541, 1, 0, 0
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
c, 1.3, -0.403083, 0, 1
h, CL , 9.469480E-01, 4.149190E-01
c, 1.2, 0.755039, 1
!
! Augmented exponents for aug-pANO-5Z-F12 basis set
!
p,H,0.106129
d,H,0.113028
f,H,0.180857
g,H,0.240363
!
d,B,0.064809
f,B,0.111223
g,B,0.154354
h,B,0.18237
!
d,C,0.076836
f,C,0.127476
g,C,0.195582
h,C,0.158094
!
d,N,0.088186
f,N,0.152059
g,N,0.230273
h,N,0.20855
!
d,O,0.109573
f,O,0.192701
g,O,0.298558
h,O,0.278434
!
d,F,0.151712
f,F,0.25713
g,F,0.440567
h,F,0.312444
!
d,Al,0.042386
f,Al,0.049167
g,Al,0.08758
h,Al,0.169619
!
d,Si,0.094755
f,Si,0.064134
g,Si,0.127265
h,Si,0.234541
!
d,P,0.116176
f,P,0.085667
g,P,0.144012
h,P,0.191202
!
d,S,0.073412
f,S,0.098026
g,S,0.181253
h,S,0.249636
!
d,Cl,0.090557
f,Cl,0.126489
g,Cl,0.233617
h,Cl,0.335144
!

==> SI-files/aug-pANO-DZ-econ-F12.txt <==
! Hydrogen aug-pANO-DZ-econ-F12 [5s2p]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
!
! Boron aug-pANO-DZ-econ-F12 [5s5p2d]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
!
! Carbon aug-pANO-DZ-econ-F12 [5s5p2d]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
!
! Nitrogen aug-pANO-DZ-econ-F12 [5s5p2d]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
!
! Oxygen aug-pANO-DZ-econ-F12 [5s5p2d]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
!
! Fluorine aug-pANO-DZ-econ-F12 [5s5p2d]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 11.11, 1.0 
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
!
! Aluminium aug-pANO-DZ-econ-F12 [6s6p3d]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
!
! Silicon aug-pANO-DZ-econ-F12 [6s6p3d]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
!
! Phosphorus aug-pANO-DZ-econ-F12 [6s6p3d]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
!
! Sulfur aug-pANO-DZ-econ-F12 [6s6p3d]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
!
! Chlorine aug-pANO-DZ-econ-F12 [6s6p3d]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
! 
! Augmented exponents for aug-pANO-DZ-econ-F12 basis set
!
p,H,0.121502
!
d,B,0.128257
!
d,C,0.170060
!
d,N,0.249901
!
d,O,0.367735
!
d,F,0.523518
!
d,Al,0.059946
!
d,Si,0.094790
!
d,P,0.130571
!
d,S,0.162674
!
d,Cl,0.207169
!

==> SI-files/aug-pANO-DZ-prem-F12.txt <==
! Hydrogen aug-pANO-DZ-prem-F12 [6s3p]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
!
! Boron aug-pANO-DZ-prem-F12 [6s6p3d]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
!
! Carbon aug-pANO-DZ-prem-F12 [6s6p3d]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
!
! Nitrogen aug-pANO-DZ-prem-F12 [6s6p3d]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
!
! Oxygen aug-pANO-DZ-prem-F12 [6s6p3d]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
!
! Fluorine aug-pANO-DZ-prem-F12 [6s6p3d]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
!
! Aluminium aug-pANO-DZ-prem-F12 [7s7p4d]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
!
! Silicon aug-pANO-DZ-prem-F12 [7s7p4d]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
!
! Phosphorus aug-pANO-DZ-prem-F12 [7s7p4d]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 15.15, 1.0 
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
!
! Sulfur aug-pANO-DZ-prem-F12 [7s7p4d]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
!
! Chlorine aug-pANO-DZ-prem-F12 [7s7p4d]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
! 
! Augmented exponents for aug-pANO-DZ-prem-F12 basis set
!
p,H,0.105921
!
d,B,0.097129
!
d,C,0.141424
!
d,N,0.160741
!
d,O,0.216615
!
d,F,0.370581
!
d,Al,0.045516
!
d,Si,0.096554
!
d,P,0.107051
!
d,S,0.142261
!
d,Cl,0.179195
!

==> SI-files/aug-pANO-QZ-econ-F12.txt <==
! Hydrogen aug-pANO-QZ-econ-F12 [7s4p3d2f]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
!
! Boron aug-pANO-QZ-econ-F12 [7s7p4d3f2g]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
!
! Carbon aug-pANO-QZ-econ-F12 [7s7p4d3f2g]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
!
! Nitrogen aug-pANO-QZ-econ-F12 [7s7p4d3f2g]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
!
! Oxygen aug-pANO-QZ-econ-F12 [7s7p4d3f2g]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
!
! Fluorine aug-pANO-QZ-econ-F12 [7s7p4d3f2g]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
!
! Aluminium aug-pANO-QZ-econ-F12 [8s8p5d3f2g]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
!
! Silicon aug-pANO-QZ-econ-F12 [8s8p5d3f2g]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
! 
! Phosphorus aug-pANO-QZ-econ-F12 [8s8p5d3f2g]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
!
! Sulfur aug-pANO-QZ-econ-F12 [8s8p5d3f2g]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
!
! Chlorine aug-pANO-QZ-econ-F12 [8s8p5d3f2g]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
!
! Augmented exponents for aug-pANO-QZ-econ-F12 basis set
!
p,H,0.110811
d,H,0.123123
f,H,0.154988
!
d,B,0.085058
f,B,0.12444
g,B,0.166285
!
d,C,0.132316
f,C,0.156976
g,C,0.390916
!
d,N,0.163899
f,N,0.198425
g,N,0.406242
!
d,O,0.191067
f,O,0.270302
g,O,0.390977
!
d,F,0.225075
f,F,0.394121
g,F,0.523835
!
d,Al,0.042906
f,Al,0.070157
g,Al,0.102803
!
d,Si,0.056789
f,Si,0.095697
g,Si,0.162923
!
d,P,0.120695
f,P,0.127382
g,P,0.191394
!
d,S,0.072348
f,S,0.153339
g,S,0.207338
!
d,Cl,0.092943
f,Cl,0.190992
g,Cl,0.257638
!

==> SI-files/aug-pANO-QZ-prem-F12.txt <==
! Hydrogen aug-pANO-QZ-prem-F12 [8s5p4d3f]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 4.10, -0.048885, 0, 0, 0, 0, 0, 1
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
c, 1.5, -0.217422, 1, 0, 0, 0
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
c, 1.4, -0.085176, 1, 0, 0
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
c, 1.3, 0.872719, 0, 1
!
! Boron aug-pANO-QZ-prem-F12 [8s8p5d4f3g]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
c, 12.17, 1, 0, 0, 0, 0, 0.138828
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 5.11, 0.441875, 0, 0, 0, 0, 1, 0
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
c, 1.5, 0.153262, 1, 0, 0, 0
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
c, 1.4, 0.792498, 0, 0, 1
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
c, 1.3, 1, 0, -0.047188
!
! Carbon aug-pANO-QZ-prem-F12 [8s8p5d4f3g]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
c, 12.17, 0, 0, 0, 0, 1, 0.160024
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 5.11, 0, 0, 0, 0, 0, 1, 0.011102
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
c, 1.5, 0.365742, 1, 0, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
c, 1.4, 0.400512, 1, 0, 0
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
c, 1.3, 1, 0, -0.822656
!
! Nitrogen aug-pANO-QZ-prem-F12 [8s8p5d4f3g]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
c, 12.17, 0.20709, 0, 0, 0, 0, 1
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 5.11, 1, 0, 0, 0, 0, 0, 0.018857
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
c, 1.5, 0.31871, 1, 0, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
c, 1.4, 0.417422, 1, 0, 0
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
c, 1.3, -0.618164, 0, 1
!
! Oxygen aug-pANO-QZ-prem-F12 [8s8p5d4f3g]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
c, 12.17, 0.998438, 0, 0, 0, 0, 1
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 5.11, 0, 0, 1, 0, 0, 0, 0.000947
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
c, 1.5, 0.362401, 1, 0, 0, 0
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
c, 1.4, 0.153125, 0, 0, 1
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
c, 1.3, 0.482539, 1, 0
!
! Fluorine aug-pANO-QZ-prem-F12 [8s8p5d4f3g]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
c, 12.17, -0.304067, 0, 0, 0, 0, 1
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 5.11, 1, 0, 0, 0, 0, 0, -0.044372
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
c, 1.5, 0.403669, 1, 0, 0, 0
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
c, 1.4, 0.141602, 0, 0, 1
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
c, 1.3, 0.76248, 1, 0
!
! Aluminium aug-pANO-QZ-prem-F12 [9s9p6d4f3g]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 17.22, 1, 0, 0, 0, 0, 0.029707
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 9.15, 1, 0, 0, 0, 0, 0, 0.131621
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
c, 1.6, 0.126991, 0, 1, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
c, 1.4, 0.01313, 0, 0, 1
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
c, 1.3, 1, 0, -0.162178
!
! Silicon aug-pANO-QZ-prem-F12 [9s9p6d4f3g]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 17.22, 1, 0, 0, 0, 0, 0.011797
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 9.15, 1, 0, 0, 0, 0, 0, -0.02375
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
c, 1.6, 1, -0.193105, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
c, 1.4, 0.000371, 0, 0, 1
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
c, 1.3, 1, 0, -0.564375
!
! Phosphorus aug-pANO-QZ-prem-F12 [9s9p6d4f3g]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 17.22, -0.132573, 0, 0, 0, 1, 0
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 9.15, 0, 0, 0, 0, 0, 1, -0.034922
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
c, 1.6, 1, 0, 0.953276, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
c, 1.4, 0.018276, 0, 0, 1
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
c, 1.3, 1, 0, -0.599961
!
! Sulfur aug-pANO-QZ-prem-F12 [9s9p6d4f3g]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 17.22, 0.103994, 0, 0, 0, 0, 1
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 9.15, 1, 0, 0, 0, 0, 0, 0.00547
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
c, 1.6, 0.487461, 1, 0, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
c, 1.4, 0.139331, 1, 0, 0
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
c, 1.3, -0.635, 0, 1
!
! Chlorine aug-pANO-QZ-prem-F12 [9s9p6d4f3g]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 17.22, -0.69825, 0, 0, 0, 0, 1
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 9.15, 1, 0, 0, 0, 0, 0, -0.003745
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
c, 1.6, -0.094805, 0, 1, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
c, 1.4, 0.16541, 1, 0, 0
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
c, 1.3, -0.403083, 0, 1
!
! Augmented exponents for aug-pANO-QZ-prem-F12 basis set
!
p,H,0.103606
d,H,0.111472
f,H,0.146308
!
d,B,0.064256
f,B,0.106602
g,B,0.11876
!
d,C,0.076582
f,C,0.124205
g,C,0.11433
!
d,N,0.087787
f,N,0.120113
g,N,0.157103
!
d,O,0.108453
f,O,0.188105
g,O,0.265786
!
d,F,0.149157
f,F,0.421965
g,F,0.459087
!
d,Al,0.043565
f,Al,0.046399
g,Al,0.087078
!
d,Si,0.095949
f,Si,0.059872
g,Si,0.096803
!
d,P,0.117095
f,P,0.079597
g,P,0.131486
!
d,S,0.068915
f,S,0.090684
g,S,0.180128
!
d,Cl,0.088782
f,Cl,0.116826
g,Cl,0.255707
!

==> SI-files/aug-pANO-TZ-econ-F12.txt <==
! Hydrogen aug-pANO-TZ-econ-F12 [6s3p2d]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
!
! Boron aug-pANO-TZ-econ-F12 [6s6p3d2f]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
!
! Carbon aug-pANO-TZ-econ-F12 [6s6p3d2f]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
!
! Nitrogen aug-pANO-TZ-econ-F12 [6s6p3d2f]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
!
! Oxygen aug-pANO-TZ-econ-F12 [6s6p3d2f]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
!
! Fluorine aug-pANO-TZ-econ-F12 [6s6p3d2f]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
!
! Aluminium aug-pANO-TZ-econ-F12 [7s7p4d2f]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
!
! Silicon aug-pANO-TZ-econ-F12 [7s7p4d2f]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
!
! Phosphorus aug-pANO-TZ-econ-F12 [7s7p4d2f]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
!
! Sulfur aug-pANO-TZ-econ-F12 [7s7p4d2f]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
!
! Chlorine aug-pANO-TZ-econ-F12 [7s7p4d2f]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
!
! Augmented exponents for aug-pANO-TZ-econ-F12 basis set
p,H,0.109701
d,H,0.145102
!
d,B,0.100491
f,B,0.153757
!
d,C,0.142348
f,C,0.214259
!
d,N,0.166967
f,N,0.353926
!
d,O,0.216085
f,O,0.514409
!
d,F,0.331438
f,F,0.637358
!
d,Al,0.046421
f,Al,0.085613
!
d,Si,0.067295
f,Si,0.127616
!
d,P,0.120143
f,P,0.122185
!
d,S,0.149940
f,S,0.158364
!
d,Cl,0.153117
f,Cl,0.192896
!

==> SI-files/aug-pANO-TZ-prem-F12.txt <==
! Hydrogen aug-pANO-TZ-prem-F12 [7s4p3d]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02, 0.0189
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 11.11, 1.0
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
!
! Boron aug-pANO-TZ-prem-F12 [7s7p4d3f]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
c, 17.17, 1.0
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 11.11, 1.0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
!
! Carbon aug-pANO-TZ-prem-F12 [7s7p4d3f]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
c, 17.17, 1.0
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 11.11, 1.0
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
!
! Nitrogen aug-pANO-TZ-prem-F12 [7s7p4d3f]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
c, 17.17, 1.0
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 11.11, 1.0
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
!
! Oxygen aug-pANO-TZ-prem-F12 [7s7p4d3f]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
c, 17.17, 1.0
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 11.11, 1.0
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
!
! Fluorine aug-pANO-TZ-prem-F12 [7s7p4d3f]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
c, 17.17, 1.0
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 11.11, 1.0
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
!
! Aluminium aug-pANO-TZ-prem-F12 [8s8p5d3f]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 22.22, 1.0
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 15.15, 1.0
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
!
! Silicon aug-pANO-TZ-prem-F12 [8s8p5d3f]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 22.22, 1.0
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 15.15, 1.0
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
!c, 1.6, 1, -0.193105, 0, 0, 0, 0
!c, 1.6, 0, 1, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
!
! Phosphorus aug-pANO-TZ-prem-F12 [8s8p5d3f]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 22.22, 1.0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 15.15, 1.0
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
!
! Sulfur aug-pANO-TZ-prem-F12 [8s8p5d3f]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 22.22, 1.0
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 15.15, 1.0
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
!
! Chlorine aug-pANO-TZ-prem-F12 [8s8p5d3f]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 22.22, 1.0
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 15.15, 1.0
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
!
! Augmented exponents for aug-pANO-TZ-prem-F12 basis set
p,H,0.111232
d,H,0.137542
!
d,B,0.086450
f,B,0.121490
!
d,C,0.131893
f,C,0.115534
!
d,N,0.154145
f,N,0.147782
!
d,O,0.176739
f,O,0.201999
!
d,F,0.223211
f,F,0.261950
!
d,Al,0.042728
f,Al,0.069716
!
d,Si,0.054516
f,Si,0.094338
!
d,P,0.120548
f,P,0.127924
!
d,S,0.079527
f,S,0.153038
!
d,Cl,0.184178
f,Cl,0.204012
!

==> SI-files/pANO-5Z-F12.txt <==
! Hydrogen pANO-5Z-F12 [7s4p3d2f1g]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 4.10, -0.048885, 0, 0, 0, 0, 0, 1
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
c, 1.5, -0.217422, 1, 0, 0, 0
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
c, 1.4, -0.085176, 1, 0, 0
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
c, 1.3, 0.872719, 0, 1
g, H , 1.820400E+00, 5.131000E-01
c, 1.2, 0.059922, 1
!
! Boron pANO-5Z-F12 [8s7p4d3f2g1h]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.16, 5.8300000E-06, 4.5320000E-05, 2.3838000E-04, 1.0057000E-03, 3.6449600E-03, 1.1736280E-02, 3.3807020E-02, 8.5565930E-02, 1.8260322E-01, 3.0583760E-01, 3.4080347E-01, 1.7535036E-01, 1.7218340E-02, -2.3197700E-03, 1.0174800E-03, -1.8483000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.1800000E-06, -9.1500000E-06, -4.8190000E-05, -2.0306000E-04, -7.3917000E-04, -2.3860300E-03, -6.9865400E-03, -1.8115940E-02, -4.1231290E-02, -7.7813530E-02, -1.2123181E-01, -1.0843020E-01, 1.1016510E-01, 4.1921850E-01, 4.7252922E-01, 1.4294499E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 5.11, 0.441875, 0, 0, 0, 0, 1, 0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
c, 1.5, 0.153262, 1, 0, 0, 0
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
c, 1.4, 0.792498, 0, 0, 1
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
c, 1.3, 1, 0, -0.047188
h, B , 4.849000E-01, 2.407000E-01
c, 1.2, 1, 0.183521
!
! Carbon pANO-5Z-F12 [8s7p4d3f2g1h]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.16, 5.6700000E-06, 4.4100000E-05, 2.3190000E-04, 9.7897000E-04, 3.5516300E-03, 1.1440610E-02, 3.2998550E-02, 8.4053470E-02, 1.8067613E-01, 3.0491140E-01, 3.4141570E-01, 1.7717867E-01, 1.8922270E-02, -1.7112100E-03, 1.0357800E-03, -1.5204000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2100000E-06, -9.3900000E-06, -4.9470000E-05, -2.0857000E-04, -7.6015000E-04, -2.4546900E-03, -7.2015300E-03, -1.8807420E-02, -4.3250010E-02, -8.2597330E-02, -1.2857592E-01, -1.0760284E-01, 1.2407734E-01, 4.2851768E-01, 4.6123320E-01, 1.3761657E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 5.11, 0, 0, 0, 0, 0, 1, 0.011102
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
c, 1.5, 0.365742, 1, 0, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
c, 1.4, 0.400512, 1, 0, 0
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
c, 1.3, 1, 0, -0.822656
h, C , 6.203000E-01, 3.007000E-01
c, 1.2, 1, 0.2982
!
! Nitrogen pANO-5Z-F12 [8s7p4d3f2g1h]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.16, 5.5900000E-06, 4.3510000E-05, 2.2893000E-04, 9.6502000E-04, 3.5021900E-03, 1.1292120E-02, 3.2612830E-02, 8.3297270E-02, 1.7998566E-01, 3.0500351E-01, 3.4115932E-01, 1.7748269E-01, 1.9884090E-02, -1.2466300E-03, 1.0401100E-03, -1.2659000E-04
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2300000E-06, -9.5800000E-06, -5.0510000E-05, -2.1264000E-04, -7.7534000E-04, -2.5062400E-03, -7.3652900E-03, -1.9301670E-02, -4.4717380E-02, -8.6066470E-02, -1.3329627E-01, -1.0596548E-01, 1.3466734E-01, 4.3394007E-01, 4.5294902E-01, 1.3402164E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 5.11, 1, 0, 0, 0, 0, 0, 0.018857
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
c, 1.5, 0.31871, 1, 0, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
c, 1.4, 0.417422, 1, 0, 0
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
c, 1.3, -0.618164, 0, 1
h, N , 9.543000E-01, 4.524000E-01
c, 1.2, 1, 0.620078
!
! Oxygen pANO-5Z-F12 [8s7p4d3f2g1h]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.16, 5.5500000E-06, 4.3110000E-05, 2.2667000E-04, 9.5637000E-04, 3.4732000E-03, 1.1197780E-02, 3.2387660E-02, 8.2859770E-02, 1.7958381E-01, 3.0522110E-01, 3.4089349E-01, 1.7742611E-01, 2.0491070E-02, -9.6807000E-04, 1.0571500E-03, -9.7210000E-05
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2600000E-06, -9.7700000E-06, -5.1480000E-05, -2.1696000E-04, -7.9162000E-04, -2.5590000E-03, -7.5331300E-03, -1.9788970E-02, -4.6062880E-02, -8.9195600E-02, -1.3754216E-01, -1.0511948E-01, 1.4477143E-01, 4.4146336E-01, 4.4468145E-01, 1.2824259E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 5.11, 0, 0, 1, 0, 0, 0, 0.000947
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
c, 1.5, 0.362401, 1, 0, 0, 0
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
c, 1.4, 0.153125, 0, 0, 1
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
c, 1.3, 0.482539, 1, 0
h, O , 2.194200E+00, 6.648000E-01
c, 1.2, 0.07125, 1
!
! Fluorine pANO-5Z-F12 [8s7p4d3f2g1h]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.16, 5.5600000E-06, 4.3180000E-05, 2.2700000E-04, 9.5803000E-04, 3.4701500E-03, 1.1185260E-02, 3.2328800E-02, 8.2795450E-02, 1.7988024E-01, 3.0557831E-01, 3.4026839E-01, 1.7668240E-01, 2.0854750E-02, -7.5322000E-04, 1.0744400E-03, -7.9510000E-05
c, 12.12, 1.0000000E+00
c, 13.13, 1.0000000E+00
c, 14.14, 1.0000000E+00
c, 1.16, -1.2900000E-06, -9.9900000E-06, -5.2600000E-05, -2.2172000E-04, -8.0692000E-04, -2.6081700E-03, -7.6740200E-03, -2.0193530E-02, -4.7187520E-02, -9.1580090E-02, -1.4048558E-01, -1.0367094E-01, 1.5282048E-01, 4.4614578E-01, 4.3811811E-01, 1.2447048E-01
c, 15.15, 1.0000000E+00
c, 16.16, 1.0000000E+00
c, 17.17, 1.0000000E+00
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 5.11, 1, 0, 0, 0, 0, 0, -0.044372
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
c, 1.5, 0.403669, 1, 0, 0, 0
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
c, 1.4, 0.141602, 0, 0, 1
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
c, 1.3, 0.76248, 1, 0
h, F , 3.795500E+00, 7.816000E-01
c, 1.2, -0.044844, 1
!
! Aluminium pANO-5Z-F12 [8s8p5d3f2g1h]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 17.22, 1, 0, 0, 0, 0, 0.029707
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 9.15, 1, 0, 0, 0, 0, 0, 0.131621
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
c, 1.6, 0.126991, 0, 1, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
c, 1.4, 0.01313, 0, 0, 1
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
c, 1.3, 1, 0, -0.162178
h, AL , 3.337000E-01, 1.677240E-01
c, 1.2, 0.106377, 1
!
! Silicon pANO-5Z-F12 [8s8p5d3f2g1h]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 17.22, 1, 0, 0, 0, 0, 0.011797
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 9.15, 1, 0, 0, 0, 0, 0, -0.02375
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
c, 1.6, 1, -0.193105, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
c, 1.4, 0.000371, 0, 0, 1
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
c, 1.3, 1, 0, -0.564375
h, SI , 4.509420E-01, 2.199290E-01
c, 1.2, 1, 0.473438
!
! Phosphorus pANO-5Z-F12 [8s8p5d3f2g1h]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 17.22, -0.132573, 0, 0, 0, 1, 0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 9.15, 0, 0, 0, 0, 0, 1, -0.034922
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
c, 1.6, 1, 0, 0.953276, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
c, 1.4, 0.018276, 0, 0, 1
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
c, 1.3, 1, 0, -0.599961
h, P , 5.098770E-01, 2.449950E-01
c, 1.2, 1, 0.278672
!
! Sulfur pANO-5Z-F12 [8s8p5d3f2g1h]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 17.22, 0.103994, 0, 0, 0, 0, 1
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 9.15, 1, 0, 0, 0, 0, 0, 0.00547
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
c, 1.6, 0.487461, 1, 0, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
c, 1.4, 0.139331, 1, 0, 0
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
c, 1.3, -0.635, 0, 1
h, S , 6.284660E-01, 2.956590E-01
c, 1.2, 1, 0.443799
!
! Chlorine pANO-5Z-F12 [8s8p5d3f2g1h]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 17.22, -0.69825, 0, 0, 0, 0, 1
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 9.15, 1, 0, 0, 0, 0, 0, -0.003745
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
c, 1.6, -0.094805, 0, 1, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
c, 1.4, 0.16541, 1, 0, 0
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
c, 1.3, -0.403083, 0, 1
h, CL , 9.469480E-01, 4.149190E-01
c, 1.2, 0.755039, 1
!

==> SI-files/pANO-DZ-econ-F12.txt <==
! Hydrogen pANO-DZ-econ-F12 [4s1p]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
!
! Boron pANO-DZ-econ-F12 [4s4p1d]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
!
! Carbon pANO-DZ-econ-F12 [4s4p1d]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
!
! Nitrogen pANO-DZ-econ-F12 [4s4p1d]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
!
! Oxygen pANO-DZ-econ-F12 [4s4p1d]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
!
! Fluorine pANO-DZ-econ-F12 [4s4p1d]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
!
! Aluminium pANO-DZ-econ-F12 [5s5p2d]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
!
! Silicon pANO-DZ-econ-F12 [5s5p2d]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
!
! Phosphorus pANO-DZ-econ-F12 [5s5p2d]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
!
! Sulfur pANO-DZ-econ-F12 [5s5p2d]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
!
! Chlorine pANO-DZ-econ-F12 [5s5p2d]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
! 

==> SI-files/pANO-DZ-prem-F12.txt <==
! Hydrogen pANO-DZ-prem-F12 [5s2p]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
!
! Boron pANO-DZ-prem-F12 [5s5p2d]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
!
! Carbon pANO-DZ-prem-F12 [5s5p2d]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
!
! Nitrogen pANO-DZ-prem-F12 [5s5p2d]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
!
! Oxygen pANO-DZ-prem-F12 [5s5p2d]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
!
! Fluorine pANO-DZ-prem-F12 [5s5p2d]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
!
! Aluminium pANO-DZ-prem-F12 [6s6p3d]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
!
! Silicon pANO-DZ-prem-F12 [6s6p3d]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
!
! Phosphorus pANO-DZ-prem-F12 [6s6p3d]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
!
! Sulfur pANO-DZ-prem-F12 [6s6p3d]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
!
! Chlorine pANO-DZ-prem-F12 [6s6p3d]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
!

==> SI-files/pANO-QZ-econ-F12.txt <==
! Hydrogen pANO-QZ-econ-F12 [6s3p2d1f]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
!
! Boron pANO-QZ-econ-F12 [6s6p3d2f1g]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
!
! Carbon pANO-QZ-econ-F12 [6s6p3d2f1g]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
!
! Nitrogen pANO-QZ-econ-F12 [6s6p3d2f1g]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
!
! Oxygen pANO-QZ-econ-F12 [6s6p3d2f1g]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
!
! Fluorine pANO-QZ-econ-F12 [6s6p3d2f1g]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
!
! Aluminium pANO-QZ-econ-F12 [7s7p4d2f1g]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
!
! Silicon pANO-QZ-econ-F12 [7s7p4d2f1g]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
! 
! Phosphorus pANO-QZ-econ-F12 [7s7p4d2f1g]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
!
! Sulfur pANO-QZ-econ-F12 [7s7p4d2f1g]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
!
! Chlorine pANO-QZ-econ-F12 [7s7p4d2f1g]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
!

==> SI-files/pANO-QZ-prem-F12.txt <==
! Hydrogen pANO-QZ-prem-F12 [7s4p3d2f]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
c, 4.10, -0.048885, 0, 0, 0, 0, 0, 1
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
c, 1.5, -0.217422, 1, 0, 0, 0
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
c, 1.4, -0.085176, 1, 0, 0
f, H , 1.185400E+00, 6.176000E-01, 3.218000E-01
c, 1.3, 0.082546, 1, 0.747943
c, 1.3, 0.872719, 0, 1
!
!
! Boron pANO-QZ-prem-F12 [7s7p4d3f2g]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
c, 12.17, 1, 0, 0, 0, 0, 0.138828
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
c, 5.11, 0.441875, 0, 0, 0, 0, 1, 0
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
c, 1.5, 0.153262, 1, 0, 0, 0
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
c, 1.4, 0.792498, 0, 0, 1
g, B , 7.275000E-01, 3.806000E-01, 1.991000E-01
c, 1.3, 0.941173, 1, 0.35265
c, 1.3, 1, 0, -0.047188
!
! Carbon pANO-QZ-prem-F12 [7s7p4d3f2g]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
c, 12.17, 0, 0, 0, 0, 1, 0.160024
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
c, 5.11, 0, 0, 0, 0, 0, 1, 0.011102
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
c, 1.5, 0.365742, 1, 0, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
c, 1.4, 0.400512, 1, 0, 0
g, C , 1.253500E+00, 5.824000E-01, 2.706000E-01
c, 1.3, 0.250053, 1, 0.434382
c, 1.3, 1, 0, -0.822656
!
! Nitrogen pANO-QZ-prem-F12 [7s7p4d3f2g]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
c, 12.17, 0.20709, 0, 0, 0, 0, 1
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
c, 5.11, 1, 0, 0, 0, 0, 0, 0.018857
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
c, 1.5, 0.31871, 1, 0, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
c, 1.4, 0.417422, 1, 0, 0
g, N , 2.110700E+00, 8.976000E-01, 3.817000E-01
c, 1.3, 0.100791, 1, 0.712921
c, 1.3, -0.618164, 0, 1
!
! Oxygen pANO-QZ-prem-F12 [7s7p4d3f2g]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
c, 12.17, 0.998438, 0, 0, 0, 0, 1
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
c, 5.11, 0, 0, 1, 0, 0, 0, 0.000947
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
c, 1.5, 0.362401, 1, 0, 0, 0
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
c, 1.4, 0.153125, 0, 0, 1
g, O , 3.533000E+00, 1.365800E+00, 5.280000E-01
c, 1.3, -0.053535, 0.700605, 1
c, 1.3, 0.482539, 1, 0
!
! Fluorine pANO-QZ-prem-F12 [7s7p4d3f2g]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
c, 12.17, -0.304067, 0, 0, 0, 0, 1
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
c, 5.11, 1, 0, 0, 0, 0, 0, -0.044372
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
c, 1.5, 0.403669, 1, 0, 0, 0
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
c, 1.4, 0.141602, 0, 0, 1
g, F , 5.445300E+00, 1.885100E+00, 6.526000E-01
c, 1.3, -0.114172, 0.409014, 1
c, 1.3, 0.76248, 1, 0
!
! Aluminium pANO-QZ-prem-F12 [8s8p5d3f2g]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
c, 17.22, 1, 0, 0, 0, 0, 0.029707
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
c, 9.15, 1, 0, 0, 0, 0, 0, 0.131621
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
c, 1.6, 0.126991, 0, 1, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
c, 1.4, 0.01313, 0, 0, 1
g, AL , 4.373040E-01, 2.333200E-01, 1.244870E-01
c, 1.3, 0.755233, 1, 0.28218
c, 1.3, 1, 0, -0.162178
!
! Silicon pANO-QZ-prem-F12 [8s8p5d3f2g]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
c, 17.22, 1, 0, 0, 0, 0, 0.011797
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
c, 9.15, 1, 0, 0, 0, 0, 0, -0.02375
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
c, 1.6, 1, -0.193105, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
c, 1.4, 0.000371, 0, 0, 1
g, SI , 6.586530E-01, 3.241820E-01, 1.595590E-01
c, 1.3, 0.362853, 1, 0.315893
c, 1.3, 1, 0, -0.564375
!
! Phosphorus pANO-QZ-prem-F12 [8s8p5d3f2g]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
c, 17.22, -0.132573, 0, 0, 0, 1, 0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
c, 9.15, 0, 0, 0, 0, 0, 1, -0.034922
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
c, 1.6, 1, 0, 0.953276, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
c, 1.4, 0.018276, 0, 0, 1
g, P , 8.261180E-01, 3.902430E-01, 1.843440E-01
c, 1.3, 0.41366, 1, 0.26646
c, 1.3, 1, 0, -0.599961
!
! Sulfur pANO-QZ-prem-F12 [8s8p5d3f2g]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
c, 17.22, 0.103994, 0, 0, 0, 0, 1
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
c, 9.15, 1, 0, 0, 0, 0, 0, 0.00547
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
c, 1.6, 0.487461, 1, 0, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
c, 1.4, 0.139331, 1, 0, 0
g, S , 1.195770E+00, 5.289030E-01, 2.339400E-01
c, 1.3, 0.210783, 1, 0.4059
c, 1.3, -0.635, 0, 1
!
! Chlorine pANO-QZ-prem-F12 [8s8p5d3f2g]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
c, 17.22, -0.69825, 0, 0, 0, 0, 1
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
c, 9.15, 1, 0, 0, 0, 0, 0, -0.003745
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
c, 1.6, -0.094805, 0, 1, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
c, 1.4, 0.16541, 1, 0, 0
g, CL , 1.526650E+00, 6.680200E-01, 2.923060E-01
c, 1.3, 0.190436, 1, 0.582542
c, 1.3, -0.403083, 0, 1
!

==> SI-files/pANO-TZ-econ-F12.txt <==
! Hydrogen pANO-TZ-econ-F12 [5s2p1d]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
!
! Boron pANO-TZ-econ-F12 [5s5p2d1f]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
!
! Carbon pANO-TZ-econ-F12 [5s5p2d1f]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
!
! Nitrogen pANO-TZ-econ-F12 [5s5p2d1f]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
!
! Oxygen pANO-TZ-econ-F12 [5s5p2d1f]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
!
! Fluorine pANO-TZ-econ-F12 [5s5p2d1f]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
!
! Aluminium pANO-TZ-econ-F12 [6s6p3d1f]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
!
! Silicon pANO-TZ-econ-F12 [6s6p3d1f]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
!
! Phosphorus pANO-TZ-econ-F12 [6s6p3d1f]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
!
! Sulfur pANO-TZ-econ-F12 [6s6p3d1f]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
!
! Chlorine pANO-TZ-econ-F12 [6s6p3d1f]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
!

==> SI-files/pANO-TZ-prem-F12.txt <==
! Hydrogen pANO-TZ-prem-F12 [6s3p2d]
s, H , 1.776776E+03, 2.540177E+02, 5.469804E+01, 1.501834E+01, 4.915078E+00, 1.794924E+00, 7.107160E-01, 3.048020E-01, 1.380460E-01, 6.215700E-02
c, 1.10, 4.4000000E-05, 3.7200000E-04, 2.0940000E-03, 8.8630000E-03, 3.0540000E-02, 9.0342000E-02, 2.1323900E-01, 3.5235000E-01, 3.3965700E-01, 1.0733000E-01
c, 4.10, 0.000066, -0.00226, -0.030008, -0.31677, 0.299849, 1, 0.352923
c, 4.10, -0.002981, -0.001979, 0.183752, 1, -0.596436, 0, 0.324087
c, 4.10, 0.046026, 0.122257, 0.52874, 0, 1, 0, -0.039451
c, 4.10, 0.05403, 0.122123, 1, 0, 0, 0, 0.010917
c, 4.10, -0.136563, 1, 0, 0, 0, 0, 0.137734
p, H , 2.017100E+00, 1.038300E+00, 5.344000E-01, 2.751000E-01, 1.416000E-01
c, 1.5, 0.028863, 0.114366, 1, 0.473909, 0.313596
c, 1.5, 0.000905, -0.712997, 0, 1, 0.612452
c, 1.5, -0.249561, 0.316084, 0, 0, 1
d, H , 2.276000E+00, 1.083300E+00, 5.157000E-01, 2.455000E-01
c, 1.4, -0.041536, 0.299139, 1, 0.658428
c, 1.4, 0.069904, -0.661394, 0, 1
!
! Boron pANO-TZ-prem-F12 [6s6p3d2f]
s, B , 2.104000E+05, 3.150000E+04, 7.169000E+03, 2.030000E+03, 6.625000E+02, 2.392000E+02, 9.326000E+01, 3.864000E+01, 1.678000E+01, 7.541000E+00, 3.482000E+00, 1.618000E+00, 6.270000E-01, 2.934000E-01, 1.310000E-01, 5.815000E-02, 2.300000E-02
c, 1.17, 0.00000583, 0.00004532, 0.00023838, 0.00100569, 0.00364501, 0.01173610, 0.03380760, 0.08556390, 0.18260900, 0.30582300, 0.34083300, 0.17530000, 0.01731760, -0.00249042, 0.00123604, -0.00038064, 0.00009130
c, 1.17, -0.00000118, -0.00000915, -0.00004818, -0.00020307, -0.00073911, -0.00238625, -0.00698577, -0.01811840, -0.04122410, -0.07783260, -0.12118800, -0.10851500, 0.11038100, 0.41875100, 0.47330100, 0.14207700, 0.00048647
c, 12.17, -0.039778, 1, 0.776456, 0.024176, -0.605453, -0.017728
c, 12.17, -0.065024, 0, 1, 0.507635, -0.057494, -0.001151
c, 12.17, -0.807106, 0, 0, 0.046861, 1, 0.034742
c, 12.17, 0.070946, 0, 0, 1, 0, -0.012708
p, B , 1.925000E+02, 4.564000E+01, 1.475000E+01, 5.503000E+00, 2.222000E+00, 9.590000E-01, 4.314000E-01, 1.969000E-01, 9.033000E-02, 4.066000E-02, 1.365000E-02
c, 1.11, 0.00013492, 0.00114726, 0.00584873, 0.02116750, 0.06268060, 0.15299100, 0.27807600, 0.35866800, 0.27990600, 0.07482180, 0.00040345
c, 5.11, 0.014601, -0.04253, -0.075594, 0.718977, 1, 0.251229, -0.001058
c, 5.11, 0.583803, 1, 0.778957, 0.584223, 0, 0.020429, 0.000708
c, 5.11, 0.171577, 0, 1, 0.884785, 0, 0.003596, 0.000484
c, 5.11, -0.058408, 0, 0, 1, 0, 0.056596, -0.008518
c, 5.11, 0.872382, 0, 0, 0, 0, 0.885032, 1
d, B , 4.374800E+00, 1.813300E+00, 7.516000E-01, 3.115000E-01, 1.291000E-01
c, 1.5, 0.019028, 0.095682, 0.540056, 1, 0.401376
c, 1.5, 0.047687, 0.315655, 1, 0, -0.68471
c, 1.5, 0.020297, 0.463125, 0, 0, 1
f, B , 1.453000E+00, 7.020000E-01, 3.391000E-01, 1.638000E-01
c, 1.4, 0.096645, 0.779286, 1, 0.36995
c, 1.4, 0.350128, 1, 0, -0.431718
!
! Carbon pANO-TZ-prem-F12 [6s6p3d2f]
s, C , 3.121000E+05, 4.674000E+04, 1.064000E+04, 3.013000E+03, 9.828000E+02, 3.548000E+02, 1.384000E+02, 5.735000E+01, 2.492000E+01, 1.123000E+01, 5.201000E+00, 2.426000E+00, 9.673000E-01, 4.456000E-01, 1.971000E-01, 8.635000E-02, 3.540000E-02
c, 1.17, 0.00000567, 0.00004410, 0.00023191, 0.00097899, 0.00355182, 0.01144080, 0.03300050, 0.08405420, 0.18068900, 0.30491400, 0.34148900, 0.17709900, 0.01894710, -0.00188049, 0.00123834, -0.00033675, 0.00009120
c, 1.17, -0.00000121, -0.00000942, -0.00004959, -0.00020911, -0.00076201, -0.00246109, -0.00721900, -0.01885790, -0.04335520, -0.08284190, -0.12893000, -0.10803700, 0.12552100, 0.43069100, 0.46049300, 0.13465700, 0.00060501
c, 12.17, 0.025598, -0.028943, 0.346664, 1, 0.139824, 0.003438
c, 12.17, -0.042782, 0.794246, 1, 0, -0.575936, 0.026931
c, 12.17, 0.142765, 1, 0, 0, -0.414907, 0.019188
c, 12.17, 1, 0, 0, 0, -0.744258, 0.020477
p, C , 2.952000E+02, 6.998000E+01, 2.264000E+01, 8.485000E+00, 3.459000E+00, 1.504000E+00, 6.783000E-01, 3.087000E-01, 1.400000E-01, 6.178000E-02, 2.376000E-02
c, 1.11, 0.00014135, 0.00120985, 0.00628815, 0.02334880, 0.06956660, 0.16399700, 0.28186100, 0.34579200, 0.27296500, 0.08283450, 0.00119928
c, 5.11, -0.020641, -0.051358, 0.009914, 0.674522, 1, 0.304881, 0.003629
c, 5.11, 0.375884, 0.917473, 1, 0.437807, 0, -0.067666, 0.002502
c, 5.11, -0.36505, -0.657037, 0, 1, 0, -0.151458, -0.002922
c, 5.11, 1, 0.312224, 0, 0, 0, -0.35104, -0.004545
c, 5.11, 0, 1, 0, 0, 0, 0.011714, 0.003693
d, C , 7.446600E+00, 2.906100E+00, 1.134100E+00, 4.426000E-01, 1.727000E-01
c, 1.5, 0.004653, 0.034137, 0.298625, 1, 0.383193
c, 1.5, -0.012938, -0.128381, -0.925014, 0, 1
c, 1.5, 0.031426, 0.295651, 1, 0, 0
f, C , 2.786900E+00, 1.212300E+00, 5.274000E-01, 2.294000E-01
c, 1.4, 0.01803, 0.245061, 1, 0.420537
c, 1.4, -0.105384, -0.717362, 0, 1
!
! Nitrogen pANO-TZ-prem-F12 [6s6p3d2f]
s, N , 4.323000E+05, 6.470000E+04, 1.472000E+04, 4.170000E+03, 1.361000E+03, 4.912000E+02, 1.916000E+02, 7.941000E+01, 3.453000E+01, 1.558000E+01, 7.232000E+00, 3.382000E+00, 1.369000E+00, 6.248000E-01, 2.747000E-01, 1.192000E-01, 4.714000E-02
c, 1.17, 0.00000559, 0.00004351, 0.00022893, 0.00096501, 0.00350223, 0.01129200, 0.03261340, 0.08329550, 0.17999100, 0.30499100, 0.34118600, 0.17743700, 0.01996860, -0.00138581, 0.00121866, -0.00029053, 0.00007915
c, 1.17, -0.00000123, -0.00000958, -0.00005051, -0.00021266, -0.00077527, -0.00250650, -0.00736436, -0.01930470, -0.04470860, -0.08608980, -0.13324200, -0.10607100, 0.13491100, 0.43343200, 0.45379200, 0.13304500, 0.00056572
c, 12.17, -0.026703, -0.105603, -0.025355, 0.508925, 1, 0.150154
c, 12.17, 0.017105, -0.351647, 0.082768, 1, 0, -0.119029
c, 12.17, -0.30488, 0.657342, 1, 0, 0, -0.013398
c, 12.17, -0.394446, 1, 0, 0, 0, -0.06156
p, N , 4.159000E+02, 9.861000E+01, 3.192000E+01, 1.200000E+01, 4.919000E+00, 2.148000E+00, 9.696000E-01, 4.399000E-01, 1.978000E-01, 8.603000E-02, 3.150000E-02
c, 1.11, 0.00014843, 0.00127617, 0.00670335, 0.02525770, 0.07520330, 0.17397300, 0.29289800, 0.34802900, 0.25637100, 0.06889130, 0.00047843
c, 5.11, 0.051094, 0.130775, 0.251708, 0.952628, 1, 0.285353, 0.005481
c, 5.11, 0.283051, 0.763069, 1, 0.52149, 0, -0.039058, -0.002752
c, 5.11, 0.556617, 1, 0, 0.245412, 0, -0.309039, -0.008875
c, 5.11, -0.011741, 0, 0, -0.779773, 0, 1, 0.109035
c, 5.11, 0.486993, 0, 0, 1, 0, 0, 0.022631
d, N , 1.063840E+01, 4.136100E+00, 1.608100E+00, 6.252000E-01, 2.431000E-01
c, 1.5, 0.00014, 0.04033, 0.282286, 1, 0.410856
c, 1.5, -0.009593, -0.101291, -0.773768, 0, 1
c, 1.5, 0.10439, 0.47542, 1, 0, 0
f, N , 4.526400E+00, 1.894900E+00, 7.933000E-01, 3.321000E-01
c, 1.4, 0.016427, 0.201368, 1, 0.680881
c, 1.4, -0.100505, -0.639661, 0, 1
!
! Oxygen pANO-TZ-prem-F12 [6s6p3d2f]
s, O , 5.708000E+05, 8.548000E+04, 1.946000E+04, 5.512000E+03, 1.798000E+03, 6.489000E+02, 2.531000E+02, 1.049000E+02, 4.565000E+01, 2.062000E+01, 9.587000E+00, 4.493000E+00, 1.837000E+00, 8.349000E-01, 3.658000E-01, 1.570000E-01, 5.935000E-02
c, 1.17, 0.00000555, 0.00004311, 0.00022668, 0.00095638, 0.00347331, 0.01119780, 0.03238890, 0.08285960, 0.17959300, 0.30521800, 0.34094100, 0.17736900, 0.02053250, -0.00109897, 0.00121453, -0.00023838, 0.00006989
c, 1.17, -0.00000126, -0.00000979, -0.00005154, -0.00021723, -0.00079250, -0.00256228, -0.00754128, -0.01981550, -0.04611150, -0.08933240, -0.13769400, -0.10537100, 0.14562100, 0.44223900, 0.44465900, 0.12641100, 0.00056544
c, 12.17, -0.148769, -0.143279, 0.363364, 1, 0.454614, -0.000282
c, 12.17, -0.340898, 0.31873, 1, 0, 0.021331, -0.033925
c, 12.17, -0.325339, 0.470682, 0, 0, 1, 0.225842
c, 12.17, -0.73782, 1, 0, 0, 0, -0.289855
p, O , 5.256000E+02, 1.246000E+02, 4.034000E+01, 1.518000E+01, 6.245000E+00, 2.732000E+00, 1.227000E+00, 5.492000E-01, 2.418000E-01, 1.025000E-01, 3.380000E-02
c, 1.11, 0.00016631, 0.00143011, 0.00753375, 0.02854500, 0.08431790, 0.18694200, 0.29627300, 0.33633800, 0.25005800, 0.07333110, 0.00081084
c, 5.11, 0.185821, 0.590295, 0.8915, 1, 0.87354, 0.237199, -0.005116
c, 5.11, -0.035291, -0.158891, -0.324973, 0, 0.751547, 1, 0.111061
c, 5.11, 0.649245, 1, 0.228056, 0, 0.002544, 0, -0.000873
c, 5.11, 1, 0, -0.770838, 0, 0.133526, 0, -0.001741
c, 5.11, 0, 0, -0.332187, 0, 1, 0, -0.063495
d, O , 1.168230E+01, 4.514800E+00, 1.744800E+00, 6.743000E-01, 2.606000E-01
c, 1.5, 0.001426, 0.079196, 0.565356, 1, 0.348738
c, 1.5, 0.02737, 0.238071, 1, 0, -0.308537
c, 1.5, 0.291495, 0.863674, 0, 0, 1
f, O , 6.219100E+00, 2.509000E+00, 1.012200E+00, 4.084000E-01
c, 1.4, 0.01826, 0.334122, 1, 0.575712
c, 1.4, 0.249219, 1, 0, -0.838754
!
! Fluorine pANO-TZ-prem-F12 [6s6p3d2f]
s, F , 7.235000E+05, 1.084000E+05, 2.468000E+04, 6.990000E+03, 2.282000E+03, 8.246000E+02, 3.218000E+02, 1.335000E+02, 5.811000E+01, 2.628000E+01, 1.224000E+01, 5.747000E+00, 2.365000E+00, 1.071000E+00, 4.681000E-01, 1.994000E-01, 7.315000E-02
c, 1.17, 0.00000556, 0.00004318, 0.00022700, 0.00095802, 0.00347018, 0.01118510, 0.03232930, 0.08279390, 0.17988500, 0.30556700, 0.34029300, 0.17664100, 0.02092820, -0.00087113, 0.00122297, -0.00021301, 0.00006516
c, 1.17, -0.00000129, -0.00000999, -0.00005260, -0.00022174, -0.00080685, -0.00260844, -0.00767309, -0.02019650, -0.04717860, -0.09160380, -0.14043000, -0.10377800, 0.15305900, 0.44566200, 0.43890500, 0.12357700, 0.00052634
c, 12.17, -0.042242, -0.108697, -0.179509, 0.984216, 1, -0.017378
c, 12.17, -0.321815, 0.182572, 1, 0.120374, 0, -0.004904
c, 12.17, -0.451599, 1, 0, -0.704667, 0, 0.011108
c, 12.17, -0.014295, 0, 0, 1, 0, -0.131852
p, F , 6.600000E+02, 1.564000E+02, 5.064000E+01, 1.908000E+01, 7.872000E+00, 3.449000E+00, 1.545000E+00, 6.864000E-01, 2.986000E-01, 1.245000E-01, 4.760000E-02
c, 1.11, 0.00017723, 0.00152672, 0.00807311, 0.03073580, 0.09013430, 0.19524400, 0.30118700, 0.33297800, 0.24161000, 0.06897600, 0.00059936
c, 5.11, 0.029052, 0.112443, 0.168856, 0.551829, 1, 0.25152, 0.00292
c, 5.11, 0.18544, 0.642285, 1, 0.638864, 0, -0.048463, -0.006179
c, 5.11, -0.13993, -0.292626, 0, 1, 0, -0.079695, -0.019618
c, 5.11, 0.633922, 1, 0, 0, 0, -0.195381, -0.032767
c, 5.11, 0.055292, 0, 0, 0, 0, 1, 0.132589
d, F , 1.599120E+01, 6.120300E+00, 2.342400E+00, 8.965000E-01, 3.431000E-01
c, 1.5, -0.007873, 0.038044, 0.389669, 1, 0.602924
c, 1.5, 0.042861, 0.313387, 1, 0, -0.511741
c, 1.5, 0.13109, 0.47525, 0, 0, 1
f, F , 8.354700E+00, 3.242600E+00, 1.258500E+00, 4.885000E-01
c, 1.4, -0.025759, 0.23152, 1, 0.959031
c, 1.4, 0.272311, 1, 0, -0.684939
!
! Aluminium pANO-TZ-prem-F12 [7s7p4d2f]
s, AL , 3.652000E+06, 5.468000E+05, 1.245000E+05, 3.544000E+04, 1.184000E+04, 4.434000E+03, 1.812000E+03, 7.915000E+02, 3.610000E+02, 1.695000E+02, 8.168000E+01, 4.028000E+01, 2.025000E+01, 1.023000E+01, 4.802000E+00, 2.339000E+00, 1.163000E+00, 5.882000E-01, 2.311000E-01, 1.027000E-01, 4.521000E-02, 1.737000E-02
c, 1.22, 0.00000186, 0.00001446, 0.00007618, 0.00031582, 0.00109739, 0.00336970, 0.00932217, 0.02379920, 0.05681910, 0.12246800, 0.22389700, 0.31344600, 0.27497600, 0.11056400, 0.01192230, 0.00065160, 0.00047526, -0.00002898, 0.00001984, -0.00001311, 0.00000433, -0.00000111
c, 1.22, -0.00000048, -0.00000376, -0.00001981, -0.00008209, -0.00028582, -0.00087846, -0.00244822, -0.00631005, -0.01548540, -0.03495910, -0.07077240, -0.11942400, -0.14883900, -0.05905190, 0.21670300, 0.47653400, 0.37562800, 0.08661080, 0.00249647, -0.00032610, 0.00019912, -0.00003768
c, 1.22, 0.00000011, 0.00000087, 0.00000457, 0.00001897, 0.00006593, 0.00020317, 0.00056464, 0.00146237, 0.00357862, 0.00815411, 0.01652200, 0.02856150, 0.03611870, 0.01543880, -0.06133640, -0.15100500, -0.22352400, -0.08254970, 0.38556100, 0.59272700, 0.20742300, 0.00149083
c, 17.22, -0.18439, 0.176472, 1, 0.065061, -0.276331, -0.010561
c, 17.22, 0.037047, 0.822797, 0, 1, -0.25634, -0.06487
c, 17.22, 0.078131, 0.045349, 0, 0, 1, -0.201526
c, 17.22, 0.117294, 1, 0, 0, 0, 0.099074
p, AL , 2.884000E+03, 6.832000E+02, 2.220000E+02, 8.482000E+01, 3.581000E+01, 1.622000E+01, 7.702000E+00, 3.741000E+00, 1.831000E+00, 8.878000E-01, 3.989000E-01, 1.718000E-01, 7.298000E-02, 3.069000E-02, 1.021000E-02
c, 1.15, 0.00006385, 0.00056360, 0.00317196, 0.01325170, 0.04338140, 0.11205800, 0.21801300, 0.31194200, 0.31687300, 0.17890900, 0.03112890, 0.00013817, 0.00081871, -0.00016907, 0.00005171
c, 1.15, -0.00001146, -0.00010149, -0.00057068, -0.00239932, -0.00790090, -0.02080110, -0.04101490, -0.05997090, -0.06501070, -0.03575530, 0.11749100, 0.37515500, 0.47303800, 0.18778700, 0.00236075
c, 9.15, -0.008133, -0.032582, 0.416058, 1, 0.708595, -0.445498, -0.000968
c, 9.15, 0.009005, 0.102882, 0.48913, 0, 1, 0.103405, 0.009814
c, 9.15, 0.159944, -0.239874, 1, 0, 0, -0.899142, 0.010492
c, 9.15, 0.018583, 0.044699, 0, 0, 0, 1, 0.005099
c, 9.15, 0.139205, 1, 0, 0, 0, 0, 0.041652
d, AL , 3.985670E+00, 1.226450E+00, 5.960850E-01, 2.897120E-01, 1.408070E-01, 6.843600E-02
c, 1.6, 0.038196, 0.076084, 0.06013, 1, 0.924764, 0.174335
c, 1.6, -0.038789, -0.034598, -0.214484, 0, 1, 0.270624
c, 1.6, 0.221537, 0.477911, 0.838343, 0, 0, 1
c, 1.6, 0.298506, 1, -0.385195, 0, 0, 0
f, AL , 1.556390E+00, 3.837920E-01, 1.941230E-01, 9.818800E-02
c, 1.4, 0.017914, 0.591477, 1, -0.007094
c, 1.4, 0.032662, 1, 0, -0.340773
!
! Silicon pANO-TZ-prem-F12 [7s7p4d2f]
s, SI , 4.465000E+06, 6.685000E+05, 1.522000E+05, 4.330000E+04, 1.441000E+04, 5.394000E+03, 2.212000E+03, 9.681000E+02, 4.412000E+02, 2.071000E+02, 9.980000E+01, 4.924000E+01, 2.474000E+01, 1.247000E+01, 5.795000E+00, 2.830000E+00, 1.407000E+00, 6.995000E-01, 3.083000E-01, 1.385000E-01, 6.145000E-02, 2.539000E-02
c, 1.22, 0.00000175, 0.00001357, 0.00007141, 0.00029726, 0.00103828, 0.00317465, 0.00873244, 0.02238300, 0.05372740, 0.11664900, 0.21597900, 0.30956600, 0.28394600, 0.12223000, 0.01419630, 0.00030821, 0.00062447, -0.00013401, 0.00005858, -0.00003661, 0.00001273, -0.00000335
c, 1.22, -0.00000047, -0.00000361, -0.00001902, -0.00007911, -0.00027692, -0.00084724, -0.00234791, -0.00607075, -0.01497160, -0.03397410, -0.06946080, -0.11900600, -0.15365100, -0.07047070, 0.21317800, 0.49161800, 0.37830500, 0.07572920, 0.00155758, 0.00033698, 0.00006625, -0.00000101
c, 1.22, 0.00000012, 0.00000093, 0.00000488, 0.00002031, 0.00007103, 0.00021765, 0.00060239, 0.00156224, 0.00385080, 0.00879796, 0.01806780, 0.03159310, 0.04174620, 0.02018100, -0.06698410, -0.18208300, -0.26136400, -0.05377870, 0.43196400, 0.57961100, 0.18559100, 0.00159384
c, 17.22, 0.085979, -0.193521, -0.664954, 1, 0.687658, 0.008234
c, 17.22, -0.434857, 1, 0.288107, 0, -0.055916, -0.007095
c, 17.22, -0.462957, 0, 1, 0, -0.23973, -0.006047
c, 17.22, -0.145587, 0, 0, 0, 1, -0.005664
p, SI , 3.572000E+03, 8.460000E+02, 2.748000E+02, 1.050000E+02, 4.435000E+01, 2.008000E+01, 9.530000E+00, 4.634000E+00, 2.280000E+00, 1.116000E+00, 4.991000E-01, 2.254000E-01, 1.001000E-01, 4.332000E-02, 1.694000E-02
c, 1.15, 0.00005981, 0.00052900, 0.00299264, 0.01261970, 0.04185710, 0.11012600, 0.21857500, 0.31746700, 0.31929100, 0.17137900, 0.02731190, -0.00029371, 0.00106321, -0.00018156, 0.00007388
c, 1.15, -0.00001272, -0.00011227, -0.00063788, -0.00269432, -0.00904651, -0.02415780, -0.04915530, -0.07237410, -0.08019260, -0.02678430, 0.17119300, 0.39793800, 0.42350700, 0.16083700, 0.00339838
c, 9.15, 0.01202, -0.028412, 0.602333, 1, 0.043829, -0.093392, 0.002623
c, 9.15, -0.026487, 0.051041, 0.031271, 0, 1, 0.477077, -0.003292
c, 9.15, -0.0007, 0.085124, 1, 0, 0, 0.016874, -0.001543
c, 9.15, -0.03277, 0.284851, 0, 0, 0, 1, -0.025697
c, 9.15, -0.073708, 1, 0, 0, 0, 0, -0.010594
d, SI , 8.904400E+00, 2.445200E+00, 1.093650E+00, 4.891490E-01, 2.187780E-01, 9.785200E-02
c, 1.6, 0.012155, 0.035249, -0.018225, 0.544055, 1, 0.27341
c, 1.6, 0.020183, 0.056599, -0.059526, 1, 0, -0.413302
c, 1.6, 0.004803, -0.056088, 0.095742, 0, 0, 1
c, 1.6, -0.683683, -0.298711, 1, 0, 0, 0
!c, 1.6, 1, -0.193105, 0, 0, 0, 0
!c, 1.6, 0, 1, 0, 0, 0, 0
f, SI , 2.650150E+00, 5.586010E-01, 2.730130E-01, 1.334340E-01
c, 1.4, 0.025265, 0.460659, 1, 0.342174
c, 1.4, 0.060108, 1, 0, -0.480279
!
! Phosphorus pANO-TZ-prem-F12 [7s7p4d2f]
s, P , 5.384000E+06, 8.062000E+05, 1.836000E+05, 5.225000E+04, 1.739000E+04, 6.523000E+03, 2.687000E+03, 1.178000E+03, 5.362000E+02, 2.515000E+02, 1.213000E+02, 5.988000E+01, 3.005000E+01, 1.512000E+01, 7.010000E+00, 3.441000E+00, 1.712000E+00, 8.337000E-01, 3.912000E-01, 1.777000E-01, 7.939000E-02, 3.228000E-02
c, 1.22, 0.00000165, 0.00001278, 0.00006721, 0.00027971, 0.00097670, 0.00296835, 0.00812400, 0.02092000, 0.05055910, 0.11047900, 0.20695700, 0.30473700, 0.29295400, 0.13555800, 0.01732480, -0.00004198, 0.00081331, -0.00025681, 0.00011399, -0.00006742, 0.00002319, -0.00000575
c, 1.22, -0.00000045, -0.00000347, -0.00001826, -0.00007594, -0.00026573, -0.00080804, -0.00222734, -0.00578329, -0.01434390, -0.03270590, -0.06737220, -0.11764600, -0.15728300, -0.08384880, 0.19970700, 0.49862800, 0.38977500, 0.07440160, 0.00065733, 0.00102085, -0.00008147, 0.00003633
c, 1.22, 0.00000012, 0.00000095, 0.00000501, 0.00002087, 0.00007299, 0.00022211, 0.00061206, 0.00159210, 0.00395258, 0.00905927, 0.01878560, 0.03339550, 0.04592190, 0.02557460, -0.06705880, -0.20340400, -0.28769800, -0.03299330, 0.45313400, 0.57074400, 0.17653800, 0.00110144
c, 17.22, 0.050174, -0.17331, -0.406645, 1, 0.830951, 0.038552
c, 17.22, -0.25642, 0.023031, 1, 0, -0.658686, -0.611975
c, 17.22, -0.404487, 0.516015, 0, 0, 0.501659, 1
c, 17.22, -0.684112, 1, 0, 0, -0.648243, 0
p, P , 4.552000E+03, 1.078000E+03, 3.501000E+02, 1.338000E+02, 5.652000E+01, 2.558000E+01, 1.214000E+01, 5.902000E+00, 2.910000E+00, 1.435000E+00, 6.570000E-01, 3.005000E-01, 1.340000E-01, 5.783000E-02, 2.197000E-02
c, 1.15, 0.00005195, 0.00046040, 0.00262084, 0.01118720, 0.03782330, 0.10211500, 0.21031700, 0.31737600, 0.32717900, 0.17766200, 0.02939910, -0.00014114, 0.00075865, -0.00020637, 0.00005629
c, 1.15, -0.00001237, -0.00010936, -0.00062547, -0.00267377, -0.00915396, -0.02510310, -0.05317030, -0.08161470, -0.09191430, -0.02937900, 0.18821900, 0.42674700, 0.41093600, 0.12536900, 0.00088941
c, 9.15, 0.016773, -0.002853, 0.728789, 1, -0.089534, -0.098889, 0.001316
c, 9.15, -0.024589, 0.020384, -0.245534, 0, 1, 0.377281, -0.001456
c, 9.15, 0.018968, 0.090409, 1, 0, 0, 0.066923, 0.000257
c, 9.15, 0.161913, 1, 0, 0, 0, -0.477269, 0.004733
c, 9.15, 1, 0, 0, 0, 0, 0.030187, -0.008941
d, P , 1.133260E+01, 3.162510E+00, 1.398480E+00, 6.184150E-01, 2.734660E-01, 1.209280E-01
c, 1.6, 0.017676, 0.051262, -0.021645, 0.607865, 1, 0.255687
c, 1.6, 0.034061, 0.077971, -0.061033, 1, 0, -0.451287
c, 1.6, 0.060998, -0.048386, 0.07549, 0, 0, 1
c, 1.6, 0.972238, 1, -0.583107, 0, 0, 0
f, P , 3.628850E+00, 7.160780E-01, 3.340320E-01, 1.558170E-01
c, 1.4, 0.042925, 0.483835, 1, 0.30447
c, 1.4, 0.088651, 1, 0, -0.537904
!
! Sulfur pANO-TZ-prem-F12 [7s7p4d2f]
s, S , 6.297000E+06, 9.431000E+05, 2.149000E+05, 6.125000E+04, 2.045000E+04, 7.719000E+03, 3.198000E+03, 1.402000E+03, 6.372000E+02, 2.989000E+02, 1.443000E+02, 7.121000E+01, 3.573000E+01, 1.797000E+01, 8.341000E+00, 4.112000E+00, 2.045000E+00, 9.770000E-01, 4.766000E-01, 2.185000E-01, 9.759000E-02, 3.893000E-02
c, 1.22, 0.00000159, 0.00001236, 0.00006492, 0.00026935, 0.00093466, 0.00280830, 0.00767406, 0.01988980, 0.04825900, 0.10575700, 0.20022300, 0.30072800, 0.29869000, 0.14634300, 0.02011970, -0.00025736, 0.00091315, -0.00033445, 0.00015126, -0.00008704, 0.00002841, -0.00000691
c, 1.22, -0.00000044, -0.00000341, -0.00001794, -0.00007439, -0.00025867, -0.00077767, -0.00213964, -0.00559063, -0.01390810, -0.03176930, -0.06593290, -0.11683400, -0.15979700, -0.09452500, 0.18782900, 0.50474000, 0.39947100, 0.07350700, -0.00027885, 0.00157343, -0.00016476, 0.00006284
c, 1.22, 0.00000013, 0.00000099, 0.00000521, 0.00002161, 0.00007516, 0.00022597, 0.00062214, 0.00162669, 0.00405624, 0.00930004, 0.01946780, 0.03504580, 0.04950830, 0.03041850, -0.06653640, -0.22315800, -0.31041700, -0.01024540, 0.48132000, 0.55644000, 0.16102500, 0.00111857
c, 17.22, 0.005213, -0.237199, -0.501326, 1, 0.701623, 0.030801
c, 17.22, -0.549212, 0.492977, 1, 0, -0.203322, -0.020816
c, 17.22, -0.462276, 1, 0, 0, -0.483032, -0.065503
c, 17.22, -0.170537, 0, 0, 0, 1, 0.076008
p, S , 5.266000E+03, 1.247000E+03, 4.050000E+02, 1.548000E+02, 6.538000E+01, 2.959000E+01, 1.404000E+01, 6.824000E+00, 3.369000E+00, 1.666000E+00, 7.681000E-01, 3.504000E-01, 1.556000E-01, 6.681000E-02, 2.648000E-02
c, 1.15, 0.00005226, 0.00046349, 0.00264081, 0.01131590, 0.03846760, 0.10433100, 0.21567000, 0.32522700, 0.32614300, 0.16312200, 0.02400130, 0.00059644, 0.00093867, 0.00001654, 0.00003713
c, 1.15, -0.00001333, -0.00011785, -0.00067566, -0.00289686, -0.00999428, -0.02753780, -0.05876340, -0.09037880, -0.09996050, -0.01046580, 0.23287500, 0.42631400, 0.37631700, 0.11799400, 0.00146744
c, 9.15, 0.005294, 0.055706, 0.658177, 1, 0.136296, -0.090534, -0.005589
c, 9.15, -0.017542, 0.004118, -0.111835, 0, 1, 0.492303, 0.008183
c, 9.15, 0.215596, 0.366442, 1, 0, 0, 0.085404, -0.011831
c, 9.15, 0.899146, 1, 0, 0, 0, 0.583563, -0.020216
c, 9.15, 0.106819, 0, 0, 0, 0, 1, -0.010141
d, S , 1.595990E+01, 4.395910E+00, 1.885610E+00, 8.088240E-01, 3.469420E-01, 1.488190E-01
c, 1.6, 0.021672, 0.073798, 0.059203, 0.50284, 1, 0.334423
c, 1.6, 0.050879, 0.153915, 0.112844, 1, 0, -0.469998
c, 1.6, 0.014236, 0.009619, 0.068633, 0, 0, 1
c, 1.6, 0.257924, 0.621808, 1, 0, 0, 0
f, S , 5.051120E+00, 1.007840E+00, 4.469310E-01, 1.981940E-01
c, 1.4, 0.047334, 0.304579, 1, 0.391121
c, 1.4, -0.130404, -0.955181, 0, 1
!
! Chlorine pANO-TZ-prem-F12 [7s7p4d2f]
s, CL , 7.733000E+06, 1.158000E+06, 2.637000E+05, 7.501000E+04, 2.489000E+04, 9.318000E+03, 3.840000E+03, 1.684000E+03, 7.663000E+02, 3.595000E+02, 1.734000E+02, 8.561000E+01, 4.293000E+01, 2.155000E+01, 1.005000E+01, 4.978000E+00, 2.478000E+00, 1.180000E+00, 5.828000E-01, 2.668000E-01, 1.183000E-01, 4.625000E-02
c, 1.22, 0.00000143, 0.00001115, 0.00005859, 0.00024452, 0.00085829, 0.00261019, 0.00713785, 0.01845630, 0.04489450, 0.09938200, 0.19078200, 0.29356400, 0.30647900, 0.16220600, 0.02494480, -0.00052423, 0.00111862, -0.00045406, 0.00020543, -0.00011541, 0.00003703, -0.00000885
c, 1.22, -0.00000040, -0.00000312, -0.00001643, -0.00006854, -0.00024100, -0.00073353, -0.00201832, -0.00526100, -0.01309880, -0.03017880, -0.06319010, -0.11385500, -0.16125800, -0.10922200, 0.16297200, 0.50146600, 0.42051500, 0.08207740, -0.00023137, 0.00200528, -0.00021457, 0.00007943
c, 1.22, 0.00000012, 0.00000095, 0.00000497, 0.00002073, 0.00007294, 0.00022192, 0.00061128, 0.00159360, 0.00397936, 0.00919551, 0.01943550, 0.03552910, 0.05204520, 0.03660750, -0.05984360, -0.23143900, -0.33023300, -0.01170510, 0.49066900, 0.55852200, 0.15695500, 0.00081423
c, 17.22, 0.074426, -0.091198, -0.852904, 1, 0.815205, -0.003108
c, 17.22, -0.35624, 0.161673, 1, 0, -0.265951, 0.003915
c, 17.22, -0.592731, 1, 0, 0, 0.038894, -0.039511
c, 17.22, -0.170342, 0, 0, 0, 1, 0.007904
p, CL , 6.091000E+03, 1.442000E+03, 4.683000E+02, 1.790000E+02, 7.561000E+01, 3.422000E+01, 1.623000E+01, 7.890000E+00, 3.898000E+00, 1.933000E+00, 9.057000E-01, 4.140000E-01, 1.836000E-01, 7.859000E-02, 3.163000E-02
c, 1.15, 0.00005162, 0.00045847, 0.00261509, 0.01125540, 0.03845780, 0.10508000, 0.21860400, 0.33087200, 0.32588400, 0.15315100, 0.02110450, 0.00104752, 0.00085067, 0.00009652, 0.00001899
c, 1.15, -0.00001392, -0.00012334, -0.00070747, -0.00304971, -0.01057400, -0.02941310, -0.06321900, -0.09821280, -0.10581200, 0.00311523, 0.25852400, 0.43291100, 0.35524100, 0.10214300, 0.00083850
c, 9.15, 0.034334, 0.06233, 1, 0.832039, -0.748875, -0.348436, -0.002618
c, 9.15, -0.019951, 0.065374, 0, 1, 0.884775, 0.223399, 0.007329
c, 9.15, -0.015175, 0.021534, 0, 0, 1, 0.4083, -0.002879
c, 9.15, 0.697056, 1, 0, 0, 0, -0.4277, 0.053402
c, 9.15, 0.296335, 0, 0, 0, 0, 1, -0.133644
d, CL , 2.059740E+01, 5.741660E+00, 2.427550E+00, 1.026360E+00, 4.339400E-01, 1.834680E-01
c, 1.6, 0.02439, 0.085903, 0.106019, 0.481716, 1, 0.426744
c, 1.6, 0.052228, 0.184797, 0.100486, 1, 0, -0.864015
c, 1.6, 0.00167, -0.005136, 0.051588, 0, 0, 1
c, 1.6, 0.413965, 1, -0.961172, 0, 0, 0
f, CL , 6.519250E+00, 1.334800E+00, 5.811380E-01, 2.530120E-01
c, 1.4, 0.064073, 0.272707, 1, 0.528007
c, 1.4, -0.079959, -0.466705, 0, 1
!
